634 vertex-transitive and more than $10^{103}$ non-vertex-transitive 27-vertex triangulations of manifolds like the octonionic projective plane

In 1987 Brehm and K\"uhnel showed that any combinatorial $d$-manifold with less than $3d/2+3$ vertices is PL homeomorphic to the sphere and any combinatorial $d$-manifold with exactly $3d/2+3$ vertices is PL homeomorphic to either the sphere or a manifold like a projective plane in the sense of Eells and Kuiper. The latter possibility may occur for $d\in\{2,4,8,16\}$ only. There exist a unique $6$-vertex triangulation of $\mathbb{RP}^2$, a unique $9$-vertex triangulation of $\mathbb{CP}^2$, and at least three $15$-vertex triangulations of $\mathbb{HP}^2$. However, until now, the question of whether there exists a $27$-vertex triangulation of a manifold like the octonionic projective plane has remained open. We solve this problem by constructing a lot of examples of such triangulations. Namely, we construct $634$ vertex-transitive $27$-vertex combinatorial $16$-manifolds like the octonionic projective plane. Four of them have symmetry group $\mathrm{C}_3^3\rtimes \mathrm{C}_{13}$ of order $351$, and the other $630$ have symmetry group $\mathrm{C}_3^3$ of order $27$. Further, we construct more than $10^{103}$ non-vertex-transitive $27$-vertex combinatorial $16$-manifolds like the octonionic projective plane. Most of them have trivial symmetry group, but there are also symmetry groups $\mathrm{C}_3$, $\mathrm{C}_3^2$, and $\mathrm{C}_{13}$. We conjecture that all the triangulations constructed are PL homeomorphic to the octonionic projective plane $\mathbb{OP}^2$. Nevertheless, we have no proof of this fact so far.

==> K1.dat <==
286
111111111111110111000000000
111111111111011111000000000
111111101111111111000000000
111011111111111111000000000
111111111111110011100000000
111111111111011011100000000
111111111110111011100000000
111111101111111011100000000
111011111111111011100000000
111111111011110111100000000
111111110111110111100000000
111110111111110111100000000
101111111111110111100000000
011111111111110111100000000
111111110111011111100000000
011111111111011111100000000
111111110110111111100000000
011111111110111111100000000
111111100111111111100000000
111011110111111111100000000
101111101111111111100000000
011111101111111111100000000
011111011111111111100000000
011011111111111111100000000
111110101111111101110000000
111010111111111101110000000
111111101101111011110000000
111111001111111011110000000
110111101111111011110000000
111110111111010111110000000
111111111010110111110000000
111110111110110111110000000
111111101011110111110000000
111110101111110111110000000
111010111111110111110000000
110111100111111111110000000
100111101111111111110000000
111111111111110010101000000
111111111011110110101000000
111110111111110110101000000
101111111111110110101000000
011111111111110110101000000
111111111101110011101000000
111111011111110011101000000
110111111111110011101000000
111111111001110111101000000
111110111101110111101000000
101111111101110111101000000
011111111101110111101000000
111011111011110111101000000
110111111011110111101000000
110111110111110111101000000
110110111111110111101000000
100111111111110111101000000
010111111111110111101000000
111010111111110111011000000
111111101111110010111000000
111110111111010110111000000
111111111010110110111000000
111110111110110110111000000
011111111110110110111000000
111111101011110110111000000
110111110111110110111000000
111110101111110110111000000
101111101111110110111000000
111010111111110110111000000
110111100111111101111000000
111111101101110011111000000
111111001111110011111000000
110111101111110011111000000
111101001111111011111000000
111110111101010111111000000
011111111101010111111000000
110111111011010111111000000
110111110111010111111000000
110110111111010111111000000
111111111000110111111000000
111110111100110111111000000
011111111100110111111000000
111011111010110111111000000
110111111010110111111000000
110111110110110111111000000
110110111110110111111000000
111111101001110111111000000
111110101101110111111000000
101111101101110111111000000
111010111101110111111000000
111111001011110111111000000
111011101011110111111000000
110111101011110111111000000
111010111011110111111000000
110111100111110111111000000
111110001111110111111000000
110110101111110111111000000
100111101111110111111000000
110010111111110111111000000
110111000111111111111000000
110011100111111111111000000
111100001111111111111000000
111111111111110110000100000
110111111111111110000100000
111111011111111011000100000
110111111111111011000100000
111101011111111011100100000
111011011111111011100100000
110101111111111011100100000
110011111111111011100100000
010111011111111111100100000
010011111111111111100100000
111111101101111011010100000
111111001111111011010100000
110111101111111011010100000
100111101111111111010100000
011111111110111100110100000
111111111110110010110100000
111111101101111001110100000
111111001111111001110100000
111111111010110101110100000
111111101011110101110100000
111111101100111011110100000
011111111100111011110100000
111111100101111011110100000
111101101101111011110100000
111011101101111011110100000
111111000111111011110100000
111011001111111011110100000
110011101111111011110100000
111110000111111111110100000
111111111111110010001100000
111111111011110110001100000
011111111111110110001100000
111111111101110011001100000
111111011111110011001100000
110111111111110011001100000
111111111001110111001100000
010111111111110111001100000
011111111111110100101100000
111111111111010010101100000
111111111110110010101100000
111111110111110010101100000
111101111111110010101100000
111011111111110010101100000
111111111011010110101100000
111101111011110110101100000
011101111111110110101100000
111111111101110001101100000
111111011111110001101100000
110111111111110001101100000
111111111001110101101100000
111011111011110101101100000
010111111111110101101100000
111111111100110011101100000
111111011110110011101100000
111111110101110011101100000
111011111101110011101100000
111011111011110011101100000
111111010111110011101100000
111101011111110011101100000
111011011111110011101100000
110101111111110011101100000
110011111111110011101100000
101011111111110011101100000
111101011111011011101100000
111101001111111011101100000
010111011111110111101100000
010101111111110111101100000
010011111111110111101100000
111111101111110010011100000
111111111010110110011100000
111111101011110110011100000
111110101111110110011100000
101111101111110110011100000
111111101101110011011100000
111111001111110011011100000
111111101101011011011100000
111101001111111011011100000
111111111000110111011100000
111111101001110111011100000
111110101101110111011100000
101111101101110111011100000
111111001011110111011100000
111110001111110111011100000
110110101111110111011100000
100111101111110111011100000
111111111010110100111100000
111111101011110100111100000
111110101111110100111100000
101111101111110100111100000
001111111110111100111100000
111111101111010010111100000
111111111010110010111100000
111111101110110010111100000
111111100111110010111100000
111101101111110010111100000
111011101111110010111100000
001111111110111010111100000
111111111010010110111100000
111111101011010110111100000
111111110010110110111100000
111111100011110110111100000
101111110011110110111100000
111111101101110001111100000
111111001111110001111100000
111111101101011001111100000
111101001111111001111100000
111111111000110101111100000
111011111010110101111100000
111111101001110101111100000
111110101101110101111100000
101111101101110101111100000
111111001011110101111100000
111011101011110101111100000
111110001111110101111100000
110110101111110101111100000
110110100111111101111100000
100111100111111101111100000
111111111000110011111100000
111111101100110011111100000
111111011010110011111100000
111011111010110011111100000
111111001110110011111100000
111111100101110011111100000
111011101101110011111100000
111011101011110011111100000
111111000111110011111100000
111011001111110011111100000
111111101100011011111100000
011111111100011011111100000
111111100101011011111100000
111101101101011011111100000
111101001110111011111100000
111101001101111011111100000
111100101101111011111100000
111101000111111011111100000
111001001111111011111100000
111111100001110111111100000
111011100011110111111100000
110010100111111111111100000
100011100111111111111100000
111110101111111101010010000
111110101111111100110010000
111110101101111101110010000
111111111101011011001010000
111111111100011011101010000
101111111110011011101010000
110111110110111100111010000
110111100111111100111010000
110111010110111110111010000
110111110010111101111010000
111100101101111101111010000
110111100011111101111010000
110110111111111011000110000
100111111111111011000110000
110110101111111111000110000
111111101101111001100110000
111111001111111001100110000
111111010111110011100110000
111111100101111011100110000
111111000111111011100110000
111011010111111011100110000
110011110111111011100110000
111011010011111111100110000
110011110011111111100110000
111111001111011001110110000
111110101101111001110110000
111111001011111001110110000
011110101101111101110110000
100111111111011110001110000
110111110111110011001110000
110111100111111011001110000
100011111111011111001110000
010111110110111101101110000
111111111100010011101110000
110111110110110011101110000
111111101100011011101110000
011111111100011011101110000
110111100110111011101110000
010111110110111011101110000
110111100101111011101110000
010011100111111111101110000
011111111100011011011110000
111111001011010111011110000
111110101111010100111110000
011111111100011010111110000
001111110110111010111110000
110111110010111001111110000


==> K2.dat <==
286
111111111111110111000000000
111111111111011111000000000
111111101111111111000000000
111011111111111111000000000
111111111111110101100000000
111111111111011101100000000
111111101111111101100000000
111011111111111101100000000
111111111111110011100000000
111111111111011011100000000
111111111110111011100000000
111111101111111011100000000
111011111111111011100000000
111111111011110111100000000
111111110111110111100000000
111110111111110111100000000
111101111111110111100000000
101111111111110111100000000
011111111111110111100000000
111111110111011111100000000
111101111111011111100000000
101111111111011111100000000
011111111111011111100000000
111111110110111111100000000
011111111110111111100000000
111111100111111111100000000
111011110111111111100000000
111101101111111111100000000
101111101111111111100000000
011111101111111111100000000
011111011111111111100000000
111001111111111111100000000
011011111111111111100000000
111111111110111010110000000
111110101111111101110000000
111010111111111101110000000
111111111010111011110000000
111111101101111011110000000
111111001111111011110000000
110111101111111011110000000
111110111111010111110000000
111111111010110111110000000
111110111110110111110000000
111111101011110111110000000
111110101111110111110000000
111010111111110111110000000
110111100111111111110000000
111111111011110110101000000
111110111111110110101000000
101111111111110110101000000
111111111001110111101000000
111110111101110111101000000
101111111101110111101000000
011111111101110111101000000
111011111011110111101000000
110111111011110111101000000
110111110111110111101000000
110110111111110111101000000
101011111111110111101000000
100111111111110111101000000
010111111111110111101000000
111010111111110111011000000
110111100111111111011000000
111110111111010110111000000
111111111010110110111000000
111110111110110110111000000
111111101011110110111000000
110111110111110110111000000
111110101111110110111000000
101111101111110110111000000
111010111111110110111000000
110111100111111101111000000
111111101101011011111000000
111110111101010111111000000
011111111101010111111000000
110111111011010111111000000
110111110111010111111000000
110110111111010111111000000
111111111000110111111000000
111110111100110111111000000
011111111100110111111000000
111011111010110111111000000
110111111010110111111000000
110111110110110111111000000
110110111110110111111000000
111111101001110111111000000
111110101101110111111000000
101111101101110111111000000
111010111101110111111000000
111111001011110111111000000
111011101011110111111000000
110111101011110111111000000
111010111011110111111000000
111001111011110111111000000
110111100111110111111000000
111110001111110111111000000
110110101111110111111000000
101011101111110111111000000
100111101111110111111000000
111010011111110111111000000
110010111111110111111000000
101010111111110111111000000
110111000111111111111000000
110011100111111111111000000
111100001111111111111000000
111111011111111011000100000
110111111111111011000100000
111111111111110010100100000
011111111111110110100100000
111111111101110011100100000
111111011111110011100100000
110111111111110011100100000
111101011111111011100100000
111011011111111011100100000
110101111111111011100100000
110011111111111011100100000
010111011111111111100100000
010011111111111111100100000
111111101101111011010100000
111111001111111011010100000
110111101111111011010100000
011111111110111100110100000
111111111110110010110100000
111111101111110010110100000
011111111110110110110100000
111111101101111001110100000
111111001111111001110100000
111111111010110101110100000
111111101011110101110100000
111111101101110011110100000
111111001111110011110100000
110111101111110011110100000
111111101100111011110100000
011111111100111011110100000
111111100101111011110100000
111101101101111011110100000
111011101101111011110100000
111111000111111011110100000
111101001111111011110100000
111011001111111011110100000
110101101111111011110100000
110011101111111011110100000
111110000111111111110100000
111111111011110110001100000
111111111001110111001100000
010111111111110111001100000
111111111011110010101100000
111110111111110010101100000
101111111111110010101100000
111111111011010110101100000
111101111011110110101100000
011111111011110110101100000
010111111111110110101100000
001111111111110110101100000
111111111001110101101100000
111011111011110101101100000
010111111111110101101100000
111111111101010011101100000
111111011111010011101100000
110111111111010011101100000
111111111001110011101100000
101111111101110011101100000
111111011011110011101100000
111011111011110011101100000
110111110111110011101100000
111110011111110011101100000
110110111111110011101100000
101011111111110011101100000
010111111111110011101100000
111101011111011011101100000
111011110011110111101100000
010111011111110111101100000
010101111111110111101100000
010011111111110111101100000
111111111010110110011100000
111111101011110110011100000
111110101111110110011100000
101111101111110110011100000
111111101101011011011100000
111111111000110111011100000
111111101001110111011100000
111110101101110111011100000
101111101101110111011100000
111111001011110111011100000
111110001111110111011100000
110110101111110111011100000
100111101111110111011100000
111111111010110100111100000
111111101011110100111100000
111110101111110100111100000
101111101111110100111100000
001111111110111100111100000
111111111010110010111100000
111111101011110010111100000
111110101111110010111100000
101111101111110010111100000
001111111110111010111100000
111101001111111010111100000
111111111010010110111100000
111111101011010110111100000
111111110010110110111100000
111111100011110110111100000
101111110011110110111100000
111111101101011001111100000
111111111000110101111100000
111011111010110101111100000
111111101001110101111100000
111110101101110101111100000
101111101101110101111100000
111111001011110101111100000
111011101011110101111100000
111110001111110101111100000
110110101111110101111100000
111110100101111101111100000
110110100111111101111100000
100111100111111101111100000
111111001111010011111100000
111111111000110011111100000
111111011010110011111100000
111011111010110011111100000
111111101001110011111100000
111110101101110011111100000
101111101101110011111100000
111111001011110011111100000
111011101011110011111100000
111110001111110011111100000
101111001111110011111100000
111111101100011011111100000
011111111100011011111100000
111111100101011011111100000
111101101101011011111100000
111101001111011011111100000
111100101101111011111100000
101101001111111011111100000
011101001111111011111100000
111111100001110111111100000
111011100011110111111100000
110010100111111111111100000
100011100111111111111100000
111110101111111101010010000
111110101111111100110010000
111110101101111101110010000
111111111101011011001010000
111111111100011011101010000
101111111110011011101010000
110111110110111100111010000
110111100111111100111010000
110111010110111110111010000
110111110010111101111010000
111100101101111101111010000
110111100011111101111010000
110110111111111011000110000
100111111111111011000110000
110110101111111111000110000
111111101101111001100110000
111111001111111001100110000
111111010111110011100110000
111111100101111011100110000
111111000111111011100110000
111011010111111011100110000
110011110111111011100110000
111011010011111111100110000
110011110011111111100110000
111111001111011001110110000
111110101101111001110110000
111111001011111001110110000
011110101101111101110110000
100111111111011110001110000
110111110111110011001110000
110111100111111011001110000
100011111111011111001110000
010111110110111101101110000
111111111100010011101110000
110111110110110011101110000
111111101100011011101110000
011111111100011011101110000
110111100110111011101110000
010111110110111011101110000
110111100101111011101110000
010011100111111111101110000
011111111100011011011110000
111111001011010111011110000
111110101111010100111110000
011111111100011010111110000
001111110110111010111110000
110111110010111001111110000

==> K3.dat <==
286
111111111111111110000000000
111111111111011111000000000
111111101111111111000000000
111011111111111111000000000
111111111111110110100000000
111111111111011101100000000
111111101111111101100000000
111011111111111101100000000
111111111111011011100000000
111111111110111011100000000
111111101111111011100000000
111011111111111011100000000
111111111111010111100000000
111111111110110111100000000
111111111101110111100000000
111111101111110111100000000
111111011111110111100000000
111011111111110111100000000
110111111111110111100000000
111111110111011111100000000
111101111111011111100000000
101111111111011111100000000
011111111111011111100000000
111111110110111111100000000
011111111110111111100000000
111111100111111111100000000
111011110111111111100000000
111101101111111111100000000
101111101111111111100000000
011111101111111111100000000
011111011111111111100000000
111001111111111111100000000
011011111111111111100000000
111111111110111010110000000
111110111111011101110000000
111010111111111101110000000
111111111010111011110000000
111111101101111011110000000
111111001111111011110000000
110111101111111011110000000
111110111111010111110000000
111111111010110111110000000
111110111110110111110000000
111111101011110111110000000
111110101111110111110000000
111010111111110111110000000
110111100111111111110000000
111111111011110110101000000
111110111111110110101000000
101111111111110110101000000
111111111001110111101000000
111110111101110111101000000
101111111101110111101000000
011111111101110111101000000
111011111011110111101000000
110111111011110111101000000
110111110111110111101000000
110110111111110111101000000
101011111111110111101000000
100111111111110111101000000
010111111111110111101000000
111010111111110111011000000
110111100111111111011000000
111111111010110110111000000
111110111110110110111000000
111111101011110110111000000
111110101111110110111000000
101111101111110110111000000
111010111111110110111000000
110111100111111101111000000
111111101101011011111000000
111110111101010111111000000
011111111101010111111000000
110111111011010111111000000
110111110111010111111000000
110110111111010111111000000
111111111000110111111000000
111110111100110111111000000
011111111100110111111000000
111011111010110111111000000
110111111010110111111000000
110110111110110111111000000
111111101001110111111000000
111110101101110111111000000
101111101101110111111000000
111010111101110111111000000
111111001011110111111000000
111011101011110111111000000
110111101011110111111000000
111010111011110111111000000
111001111011110111111000000
110111100111110111111000000
111110001111110111111000000
110110101111110111111000000
101011101111110111111000000
100111101111110111111000000
111010011111110111111000000
110010111111110111111000000
101010111111110111111000000
110111000111111111111000000
110011100111111111111000000
111100001111111111111000000
111111011111111011000100000
110111111111111011000100000
111111111111110010100100000
011111111111110110100100000
111111111101110011100100000
111111011111110011100100000
110111111111110011100100000
111011111101111011100100000
111011011111111011100100000
011111011111111011100100000
110101111111111011100100000
110011111111111011100100000
010111011111111111100100000
010011111111111111100100000
111111101101111011010100000
111111001111111011010100000
110111101111111011010100000
011111111110111100110100000
111111111110110010110100000
111111101111110010110100000
011111111110110110110100000
111111101101111001110100000
111111001111111001110100000
111111111010110101110100000
111111101011110101110100000
111111101101110011110100000
111111001111110011110100000
110111101111110011110100000
111111101100111011110100000
011111111100111011110100000
111111100101111011110100000
111101101101111011110100000
111011101101111011110100000
111111000111111011110100000
111101001111111011110100000
111011001111111011110100000
110101101111111011110100000
110011101111111011110100000
111110000111111111110100000
111111111011110110001100000
111111111001110111001100000
111011111011110111001100000
010111111111110111001100000
111111111011110010101100000
111110111111110010101100000
101111111111110010101100000
111111111011010110101100000
111101111011110110101100000
011111111011110110101100000
010111111111110110101100000
001111111111110110101100000
111111111001110101101100000
111011111011110101101100000
010111111111110101101100000
111111111101010011101100000
111111011111010011101100000
110111111111010011101100000
111111111001110011101100000
101111111101110011101100000
111111011011110011101100000
111011111011110011101100000
111110011111110011101100000
110110111111110011101100000
101011111111110011101100000
010111111111110011101100000
111101011111011011101100000
111011110011110111101100000
010111011111110111101100000
010101111111110111101100000
010011111111110111101100000
111111111010110110011100000
111111101011110110011100000
111110101111110110011100000
101111101111110110011100000
111111101101011011011100000
111111111000110111011100000
111111101001110111011100000
111110101101110111011100000
101111101101110111011100000
111111001011110111011100000
111110001111110111011100000
110110101111110111011100000
100111101111110111011100000
111111111010110100111100000
111111101011110100111100000
111110101111110100111100000
101111101111110100111100000
001111111110111100111100000
111111111010110010111100000
111111101011110010111100000
111110101111110010111100000
101111101111110010111100000
001111111110111010111100000
111101001111111010111100000
111111111010010110111100000
111111101011010110111100000
111111110010110110111100000
111111100011110110111100000
101111110011110110111100000
111111111000110101111100000
111011111010110101111100000
111111101001110101111100000
111110101101110101111100000
101111101101110101111100000
111111001011110101111100000
111011101011110101111100000
111110001111110101111100000
110110101111110101111100000
111110100101111101111100000
111100101101111101111100000
100111100111111101111100000
111111001111010011111100000
111111111000110011111100000
111011111010110011111100000
111111101001110011111100000
111110101101110011111100000
101111101101110011111100000
111111001011110011111100000
111011101011110011111100000
111110001111110011111100000
101111001111110011111100000
111111101100011011111100000
011111111100011011111100000
111111100101011011111100000
111101101101011011111100000
111011101101011011111100000
111101001111011011111100000
011111011100111011111100000
111100101101111011111100000
011101001111111011111100000
111111100001110111111100000
111011100011110111111100000
110010100111111111111100000
100011100111111111111100000
111110101111111001110010000
111110101111110101110010000
111110100111111101110010000
111100101111111101110010000
011110101111111101110010000
111111111101011011001010000
110111110111110011101010000
111111111100011011101010000
101111111110011011101010000
110111110110111100111010000
110111100111111100111010000
110111010110111110111010000
110111110010111101111010000
110111100011111101111010000
110110111111111011000110000
100111111111111011000110000
111111101101111001100110000
111111001111111001100110000
111111010111110011100110000
110111110111110011100110000
111111100101111011100110000
111111000111111011100110000
111011010111111011100110000
110011110111111011100110000
111011010011111111100110000
110011110011111111100110000
110111110111110010110110000
111111101101011001110110000
111111001111011001110110000
111110101101111001110110000
111111001011111001110110000
111100101101111101110110000
011110101101111101110110000
100111111111011110001110000
110111100111111011001110000
010111110110111101101110000
111111111100010011101110000
110111100111110011101110000
111111101100011011101110000
011111111100011011101110000
110111100110111011101110000
010111110110111011101110000
110111100101111011101110000
010011100111111111101110000
011111111100011011011110000
111111001011010111011110000
111110101111010100111110000
011111111100011010111110000
001111110110111010111110000
110111110010111001111110000


==> K4.dat <==
286
111111111111111110000000000
111111111110111111000000000
111111011111111111000000000
110111111111111111000000000
111111111111110110100000000
111111111111011110100000000
111111101111111110100000000
111011111111111110100000000
111111111110111011100000000
111111111110110111100000000
111111111101110111100000000
111111011111110111100000000
110111111111110111100000000
111111111110011111100000000
111111111101011111100000000
111111011111011111100000000
111110111111011111100000000
110111111111011111100000000
111111110110111111100000000
111111101110111111100000000
111011111110111111100000000
011111111110111111100000000
111111101101111111100000000
111011111101111111100000000
111111101011111111100000000
111011111011111111100000000
111111001111111111100000000
111110101111111111100000000
110111101111111111100000000
111011011111111111100000000
011111011111111111100000000
111010111111111111100000000
110011111111111111100000000
111111111110111010110000000
111111101111111010110000000
111111110110111110110000000
011111111110111110110000000
111110111111011101110000000
111111111010111011110000000
111111101011111011110000000
111110101111111011110000000
111110111111010111110000000
111111111010110111110000000
111110111110110111110000000
111111101011110111110000000
111110101111110111110000000
111110111111110110101000000
101111111111110110101000000
111111111101011011101000000
111111111001110111101000000
111110111101110111101000000
101111111101110111101000000
111111011011110111101000000
111011111011110111101000000
110111111011110111101000000
110111110111110111101000000
111110011111110111101000000
101111011111110111101000000
111010111111110111101000000
110110111111110111101000000
101011111111110111101000000
100111111111110111101000000
110111100111111111011000000
111110101111110110111000000
101111101111110110111000000
111010111111110101111000000
110111100111111101111000000
111111101101011011111000000
011111111100111011111000000
110111100111111011111000000
111111111001010111111000000
111110111101010111111000000
011111111101010111111000000
111010111111010111111000000
110110111111010111111000000
111111111000110111111000000
111110111100110111111000000
011111111100110111111000000
111011111010110111111000000
110111111010110111111000000
111010111110110111111000000
110110111110110111111000000
111111101001110111111000000
111101111001110111111000000
111110101101110111111000000
101111101101110111111000000
111111001011110111111000000
111011101011110111111000000
110111101011110111111000000
111001111011110111111000000
110111100111110111111000000
111010110111110111111000000
111110001111110111111000000
101111001111110111111000000
111010101111110111111000000
110110101111110111111000000
101011101111110111111000000
100111101111110111111000000
111000111111110111111000000
111110000111111111111000000
110111000111111111111000000
110011100111111111111000000
111111011111111011000100000
110111111111111011000100000
010111111111111111000100000
111111111111110010100100000
111111111011110110100100000
011111111111110110100100000
111111111101110011100100000
111111011111110011100100000
110111111111110011100100000
111111111100111011100100000
111111101101111011100100000
111011111101111011100100000
111011111011111011100100000
111111001111111011100100000
110111101111111011100100000
111011011111111011100100000
011111011111111011100100000
110011111111111011100100000
011111111101110111100100000
010111111111110111100100000
010111011111111111100100000
010011111111111111100100000
011111111110111100110100000
111111111110110010110100000
111111101111110010110100000
111111111100111010110100000
111111101101111010110100000
111111001111111010110100000
110111101111111010110100000
111111111010110110110100000
011111111110110110110100000
111111101011110110110100000
011101111110111110110100000
111111111010110101110100000
111111101011110101110100000
111111101101011011110100000
111111001111011011110100000
110111101111011011110100000
111111111000111011110100000
111011111010111011110100000
111111101001111011110100000
111110101101111011110100000
101111101101111011110100000
011111101101111011110100000
111111001011111011110100000
111011101011111011110100000
111110001111111011110100000
101111001111111011110100000
110110101111111011110100000
111111000011111111110100000
111011111011110111001100000
111110111111110010101100000
101111111111110010101100000
111111111001110110101100000
111111011011110110101100000
111110111011110110101100000
111011111011110110101100000
001111111111110110101100000
111011111011110101101100000
111111111101010011101100000
111111011111010011101100000
111111111001110011101100000
101111111101110011101100000
111111011011110011101100000
111011111011110011101100000
111110011111110011101100000
110110111111110011101100000
101011111111110011101100000
111111111100011011101100000
011111111100111011101100000
111011110011110111101100000
010110111111110111101100000
000111111111110111101100000
111110101111110110011100000
101111101111110110011100000
111111101101011011011100000
011111111100111011011100000
111111101001110111011100000
111110101101110111011100000
101111101101110111011100000
111111001011110111011100000
111110001111110111011100000
101111001111110111011100000
110110101111110111011100000
100111101111110111011100000
101111101111110100111100000
111110101111110010111100000
101111101111110010111100000
011111111100111010111100000
001111111110111010111100000
111101001111111010111100000
111111111000110110111100000
111111011010110110111100000
111011111010110110111100000
111111101001110110111100000
101111110011110110111100000
111111001011110110111100000
111110101011110110111100000
111011101011110110111100000
011111111100111001111100000
111111111000110101111100000
111011111010110101111100000
111111101001110101111100000
111110101101110101111100000
101111101101110101111100000
111111001011110101111100000
111011101011110101111100000
111110001111110101111100000
101111001111110101111100000
111110100101111101111100000
111100101101111101111100000
100111100111111101111100000
111111001111010011111100000
111111111000110011111100000
111011111010110011111100000
111111101001110011111100000
111110101101110011111100000
101111101101110011111100000
111111001011110011111100000
111011101011110011111100000
111110001111110011111100000
101111001111110011111100000
111111101100011011111100000
111111100101011011111100000
111101101101011011111100000
111011101101011011111100000
111101001111011011111100000
011111111000111011111100000
011111101100111011111100000
111100101101111011111100000
111011110010110111111100000
111111100001110111111100000
111011100011110111111100000
110010100111111111111100000
111111101011111001110010000
111110101111111001110010000
111110101111110101110010000
111110100111111101110010000
111100101111111101110010000
011110101111111101110010000
101111001011111111110010000
101111111111011110001010000
111111111101011011001010000
101110111111011111001010000
110111110111110011101010000
101111111110011011101010000
110111100111111011101010000
011111111101011011011010000
111110101111110100111010000
110111110110111100111010000
110111110010111101111010000
110111100011111101111010000
110110111111111011000110000
100111111111111011000110000
111111001111111001100110000
110111110111110011100110000
111111000111111011100110000
110111100111111011100110000
111011010111111011100110000
110011110111111011100110000
111011010011111111100110000
110011110011111111100110000
110111110111110010110110000
101111110111110010110110000
110111100111111010110110000
111111101101011001110110000
111111001111011001110110000
111110101101111001110110000
111111001011111001110110000
111100101101111101110110000
011110101101111101110110000
010111110111111011001110000
111111111100011010101110000
010111110110111101101110000
111111110100011011101110000
010111110110111011101110000
100111100111111011101110000
010111100111111011101110000
011111111100011011011110000
111111001011010111011110000
111110101101110100111110000
011111111100011010111110000
001111110110111010111110000
110111110010111001111110000

